Visuomotor Understanding for Representation Learning of Driving Scenes

Dashboard cameras capture a tremendous amount of driving scene video each day. These videos are purposefully coupled with vehicle sensing data, such as from the speedometer and inertial sensors, providing an additional sensing modality for free. In this work, we leverage the large-scale unlabeled yet naturally paired data for visual representation learning in the driving scenario. A representation is learned in an end-to-end self-supervised framework for predicting dense optical flow from a single frame with paired sensing data. We postulate that success on this task requires the network to learn semantic and geometric knowledge in the ego-centric view. For example, forecasting a future view to be seen from a moving vehicle requires an understanding of scene depth, scale, and movement of objects. We demonstrate that our learned representation can benefit other tasks that require detailed scene understanding and outperforms competing unsupervised representations on semantic segmentation.

==> README_BMVC_TYPESETTING.txt <==
BMVC Paper TEMPLATEs

This folder provides all the files necessary for produce both the review and final proceedings version of the paper.



Typesetting should preferably be done using the PDFLaTeX system (part of all modern LaTeX distributions). 
However, submissions prepared in Microsoft Word or OpenOffice will be accepted – but are discouraged.. 

All LaTeX class and support files are supplied in BMVC_2019_Template.zip

Two example template LaTeX files are also provided:
	Review example PDF : bmvc_review.pdf
	Final Proceedings example PDF : bmvc_final.pdf


Within these files there are details about preparing your paper for double-blind review and the formatting of the paper.
PLEASE READ BOTH these files carefully. 

They also illustrate how to produce both version of the paper from LaTeX.

Essentially to produce the review paper you must include the command:

\bmvcreviewcopy{??}

in the LaTeX preamble.

The ?? is the paper number your are assigned when registering your paper on the CMT submission web site:
https://cmt3.research.microsoft.com/BMVC2019


A word template is also provide: BMVC_MS_Office_2019_review.docx



More details on paper submission is at: https://bmvc2019.org/authors/submit-your-paper-2/

